Ammonia as a Temperature Tracer in the Ultraluminous Galaxy Merger Arp220

(abridged) We present ATCA and GBT observations of ammonia (NH3) toward the ultraluminous infrared galaxy (ULIRG) merger Arp220. We detect the NH3 (1,1), (2,2), (3,3), (4,4), (5,5), and (6,6) inversion lines in absorption against the unresolved, (62+/-9)mJy continuum source at 1.2cm. The peak apparent optical depths of the NH3 lines range from ~0.05 to 0.18. The absorption depth of the NH3 (1,1) line is significantly shallower than expected based on the depths of the other transitions, which might be caused by contamination from emission by a hypothetical, cold (<~20K) gas layer with an estimated column density of <~ 2x10^14 cm^-2. The widths of the NH3 absorption lines are ~120-430 km s^-1, in agreement with those of other molecular tracers. We cannot confirm the extremely large linewidths of up to ~1800km s^-1 previously reported. We determine a rotational temperature of (124+/-19)K, corresponding to a kinetic temperature of T_kin=(186+/-55)K. NH3 column densities depend on the excitation temperature. For an excitation temperature of 50K, we estimate (8.4+/-0.5)x10^16cm^-2. The relation scales linearly for possible higher excitation temperatures. In the context of a model with a molecular ring that connects the two nuclei in Arp220, we estimate the H2 gas density to be ~f_V^-0.5 x (1-4)x10^3, (f_V: volume filling factor). In addition to NH3, our ATCA data show an absorption feature adjacent in frequency to the NH3 (3,3) line. If we interpret the line to be from the OH ^2Pi_3/2 J=9/2 F=4-4 transition, it would have a linewidth, systemic velocity, and apparent optical depth similar to what we detect in the NH3 lines. If this association with OH is correct, it marks the first detection of the highly excited (~511K above ground state) ^2Pi_3/2 J=9/2 F=4-4 OH line in an extragalactic object.

==> abstract-short.txt <==
(abridged) We present ATCA and GBT observations of ammonia (NH3) toward the ultraluminous infrared galaxy (ULIRG) merger Arp220.  We detect the NH3 (1,1), (2,2), (3,3), (4,4), (5,5), and (6,6) inversion lines in absorption against the unresolved, (62+/-9)mJy continuum source at 1.2cm.  The peak apparent optical depths of the NH3 lines range from ~0.05 to 0.18. The absorption depth of the NH3 (1,1) line is significantly shallower than expected based on the depths of the other transitions, which might be caused by contamination from emission by a hypothetical, cold (<~20K) gas layer with an estimated column density of <~ 2x10^14 cm^-2. The widths of the NH3 absorption lines are ~120-430 km s^-1, in agreement with those of other molecular tracers. We cannot confirm the extremely large linewidths of up to ~1800km s^-1 previously reported.  We determine a rotational temperature of (124+/-19)K, corresponding to a kinetic temperature of T_kin=(186+/-55)K. NH3 column densities depend on the excitation temperature. For an excitation temperature of 50K, we estimate (8.4+/-0.5)x10^16cm^-2. The relation scales linearly for possible higher excitation temperatures. In the context of a model with a molecular ring that connects the two nuclei in Arp220, we estimate the H2 gas density to be ~f_V^-0.5 x (1-4)x10^3, (f_V: volume filling factor). In addition to NH3, our ATCA data show an absorption feature adjacent in frequency to the NH3 (3,3) line. If we interpret the line to be from the OH ^2Pi_3/2 J=9/2 F=4-4 transition, it would have a linewidth, systemic velocity, and apparent optical depth similar to what we detect in the NH3 lines. If this association with OH is correct, it marks the first detection of the highly excited (~511K above ground state) ^2Pi_3/2 J=9/2 F=4-4 OH line in an extragalactic object.

